Performance of the ATLAS muon trigger in pp collisions at $\sqrt{s}=8$ TeV

The performance of the ATLAS muon trigger system is evaluated with proton-proton collision data collected in 2012 at the Large Hadron Collider at a centre-of-mass energy of 8 TeV. It is primarily evaluated using events containing a pair of muons from the decay of $Z$ bosons. The efficiency of the single-muon trigger is measured for muons with transverse momentum 25 < $p_T$ < 100 GeV, with a statistical uncertainty of less than 0.01% and a systematic uncertainty of 0.6%. The $p_T$ range for efficiency determination is extended by using muons from decays of $J/\psi$ mesons, $W$ bosons, and top quarks. The muon trigger shows highly uniform and stable performance. The performance is compared to the prediction of a detailed simulation.

==> Metadata.txt <==
Title: Performance of the ATLAS muon trigger in pp collisions at sqrt(s)=8 TeV
Authors: The ATLAS Collaboration
Comments: 19 pages plus author list (34 pages total), 17 figures, 3 tables, submitted to European Physics Journal C, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TRIG-2012-03
Report-no: CERN-PH-EP-2014-154
Subjects: High Energy Physics - Experiment (hep-ex)


The performance of the ATLAS muon trigger system has been evaluated with
proton--proton collision data collected in 2012 at the Large Hadron Collider at a centre-of-mass energy
of 8 TeV.  The performance was primarily evaluated using events containing a pair of muons from the decay of Z bosons.
The efficiency is measured for the single-muon trigger for a kinematic region of the transverse momentum pT between
25 and 100 GeV, with a statistical uncertainty of less than 0.01%
and a systematic uncertainty of 0.6%. The performance is also compared in detail to the predictions from simulation.
The efficiency was measured over a wide pT range (a few GeV to several hundred GeV) by 
using muons from j/psi mesons, W bosons, and top quarks. It showed highly uniform and stable performance.

